Completeness for flow-preserving rewrite rules

Complete sets of graphical rewrite rules enable fully graphical reasoning about quantum computations and have been an area of active research for more than a decade. Many recent applications of the ZX-calculus have made use of the close correspondence between ZX-diagrams and computations in the one-way model of measurement-based quantum computation. In this model, various kinds of flow properties ensure deterministic implementability; for ZX-diagrams, these same properties allow efficient translation into quantum circuits (a problem that is known to be #P-hard in general). Therefore, flow-preserving ZX-calculus rewrite rules are of strong interest. Here, we extend the set of flow-preserving rules appearing in the literature with a few new rules and extensions of existing rules. We then show that the resulting rule set is complete for all flow-preserving translations between ZX-diagrams of appropriate form. The proof employs a manifestly flow-preserving equivalent of circuit extraction, where a diagram with gflow is transformed, using only flow-preserving rewrite rules, into a diagram with causal flow.

==> figures/gates/sphi-.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (0) at (0, 0) {-$\varphi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/gates/spsi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (0) at (0, 0) {$\psi$} ;
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/H.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-0.75, 0) {};
		\node [style=none] (5) at (0.75, 0) {};
		\node [style=gate] (12) at (0, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/empty.tikz <==
\begin{tikzpicture}[scale=0.3]
	\begin{pgfonlayer}{nodelayer}
		\node [style=empty] (0) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/s2pi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (0) at (0, 0) {$\,2\pi\,$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/sphi1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (12) at (0, 0) {$\varphi_1$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/sphi1plusphi2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (12) at (0, 0) {$\varphi_1{+}\varphi_2$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qc-axioms/sphi2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (12) at (0, 0) {$\varphi_2$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-axioms/empty.tikz <==
\begin{tikzpicture}[scale=0.3]
	\begin{pgfonlayer}{nodelayer}
		\node [style=empty] (0) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-axioms/initPphi-phi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gate] (0) at (2.8, 0) {$P(\varphi)$};
		\node [style=gate] (3) at (0.3, 0) {$P(\text{-}\varphi)$};
		\node [style=ancilla] (1) at (-1.25, 0) {};
		\node [style=none] (2) at (4.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcancilla-axioms/initdest.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ancilla] (1) at (0.5, 0) {};
		\node [style=ancilla] (2) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qcoriginal-axioms/s0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (12) at (0, 0) {$\,0\,$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/rules/scalar-lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (0, -0.5) {};
		\node [style=X phase dot] (1) at (0, 0.5) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/shortcut/HPthetaH-nogphase.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (-2.3, 0) {};
		\node [style=none] (4) at (2.2, 0) {};
		\node [style=gate] (9) at (-1.5, 0) {$H$};
		\node [style=gate] (10) at (0, 0) {$P(\theta)$};
		\node [style=gate] (12) at (1.45, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/shortcut/HZH.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.75, 0) {};
		\node [style=none] (5) at (1.75, 0) {};
		\node [style=gate] (14) at (-1, 0) {$H$};
		\node [style=gate] (15) at (0, 0) {$Z$};
		\node [style=gate] (16) at (1, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/shortcut/Ppi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-1.25, 0) {};
		\node [style=none] (5) at (1.25, 0) {};
		\node [style=gate] (12) at (0, 0) {$P({\pi})$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/shortcut/RXtheta.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12) at (-1.25, 0) {};
		\node [style=none] (13) at (1.25, 0) {};
		\node [style=gate] (14) at (0, 0) {$R_X(\theta)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/shortcut/gphasephi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (0) at (0, 0) {$\varphi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/shortcut/mctrlgphasephi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=globalphase] (0) at (0.5, -0.5) {$\varphi$};
		\node [style=control] (1) at (0.5, 0.75) {};
		\node [style=none] (2) at (-0.5, 0.75) {};
		\node [style=none] (3) at (1.5, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=etc] (1) to (0);
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/translations/H.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (0, 0) {};
		\node [style=Z dot] (1) at (1, 0) {};
		\node [style=none] (2) at (-0.75, 0) {};
		\node [style=none] (3) at (1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (1) to (3.center);
		\draw [style=hadamard edge] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/translations/bra0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (0, 0) {};
		\node [style=Z dot] (1) at (1, 0) {};
		\node [style=none] (2) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw [style=hadamard edge] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/translations/dest.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (1) at (0, 0) {};
		\node [style=none] (2) at (-0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/translations/identity.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (0, 0) {};
		\node [style=none] (2) at (-0.75, 0) {};
		\node [style=none] (3) at (0.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/translations/init.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (0, 0) {};
		\node [style=Z dot] (1) at (1, 0) {};
		\node [style=none] (2) at (1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2.center);
		\draw [style=hadamard edge] (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/translations/initdest1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (4) at (0.5, 0) {};
		\node [style=Z dot] (5) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=hadamard edge] (5) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/zx-circ-deriv/EH3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-0.5, 0) {};
		\node [style=Z dot] (8) at (0.5, 0) {};
		\node [style=none] (9) at (-1, 0) {};
		\node [style=none] (10) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (0);
		\draw (8) to (10.center);
		\draw [style=hadamard edge] (0) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

